Statistical modelling and Bayesian inversion for a Compton imaging system: application to radioactive source localisation

This paper presents a statistical forward model for a Compton imaging system, called Compton imager. This system, under development at the University of Illinois Urbana Champaign, is a variant of Compton cameras with a single type of sensors which can simultaneously act as scatterers and absorbers. This imager is convenient for imaging situations requiring a wide field of view. The proposed statistical forward model is then used to solve the inverse problem of estimating the location and energy of point-like sources from observed data. This inverse problem is formulated and solved in a Bayesian framework by using a Metropolis within Gibbs algorithm for the estimation of the location, and an expectation-maximization algorithm for the estimation of the energy. This approach leads to more accurate estimation when compared with the deterministic standard back-projection approach, with the additional benefit of uncertainty quantification in the low photon imaging setting.

==> intervalle_conf/IC_deux_sources.txt <==
xm az30 az120
0 0 0
1.000000000000000056e-01 0 0
2.000000000000000111e-01 0.02 0
2.999999999999999889e-01 0.04 0.04
4.000000000000000222e-01 0.06 0.1
5.000000000000000000e-01 0.1 0.18
5.999999999999999778e-01 0.14 0.24
6.999999999999999556e-01 0.22 0.3
8.000000000000000444e-01 0.3 0.38
9.000000000000000222e-01 0.44 0.52
1.000000000000000000e+00 0.88 0.78




==> intervalle_conf/IC_mean2.txt <==
xm az30 az120
0 0 0
1.000000000000000056e-01 0.000000000000000000e+00 2.000000000000000042e-02
2.000000000000000111e-01 2.000000000000000042e-02 5.999999999999999778e-02
2.999999999999999889e-01 1.199999999999999956e-01 1.600000000000000033e-01
4.000000000000000222e-01 2.200000000000000011e-01 3.800000000000000044e-01
5.000000000000000000e-01 4.799999999999999822e-01 9.000000000000000222e-01
5.999999999999999778e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.999999999999999556e-01 4.000000000000000083e-02 1.199999999999999956e-01
8.000000000000000444e-01 2.399999999999999911e-01 2.600000000000000089e-01
9.000000000000000222e-01 3.400000000000000244e-01 4.400000000000000022e-01
1.000000000000000000e+00 5.799999999999999600e-01 8.199999999999999512e-01


==> intervalle_conf/IC_mean2source.txt <==
xm mean
0 0 
1.000000000000000056e-01 0.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000021e-02
2.999999999999999889e-01 2.999999999999999889e-02
4.000000000000000222e-01 8.999999999999999667e-02
5.000000000000000000e-01 1.799999999999999933e-01
5.999999999999999778e-01 2.100000000000000200e-01
6.999999999999999556e-01 2.800000000000000266e-01
8.000000000000000444e-01 4.100000000000000311e-01
9.000000000000000222e-01 5.300000000000000266e-01
1.000000000000000000e+00 8.599999999999999867e-01


==> intervalle_conf/conf.txt <==
xm az0el0 az0el30 az0el60 az30el0 az60el0 az90el0 az90el30 az90el60 az120el0 az150el0
0 0 0 0 0 0 0 0 0 0 0
1.000000000000000056e-01 4.000000000000000083e-02 4.000000000000000083e-02 1.000000000000000056e-01 2.000000000000000111e-01 2.399999999999999911e-01 1.400000000000000133e-01 4.000000000000000083e-02 4.000000000000000083e-02 2.999999999999999889e-01 2.600000000000000089e-01
2.000000000000000111e-01 2.000000000000000111e-01 1.199999999999999956e-01 1.600000000000000033e-01 4.199999999999999845e-01 3.800000000000000044e-01 2.000000000000000111e-01 1.000000000000000056e-01 8.000000000000000167e-02 5.200000000000000178e-01 3.800000000000000044e-01
2.999999999999999889e-01 2.999999999999999889e-01 2.200000000000000011e-01 2.399999999999999911e-01 5.999999999999999778e-01 5.200000000000000178e-01 2.399999999999999911e-01 1.600000000000000033e-01 1.000000000000000056e-01 5.999999999999999778e-01 4.799999999999999822e-01
4.000000000000000222e-01 4.000000000000000222e-01 3.200000000000000067e-01 3.599999999999999867e-01 6.999999999999999556e-01 5.799999999999999600e-01 2.800000000000000266e-01 2.399999999999999911e-01 1.400000000000000133e-01 6.600000000000000311e-01 6.199999999999999956e-01
5.000000000000000000e-01 4.799999999999999822e-01 4.799999999999999822e-01 4.799999999999999822e-01 7.800000000000000266e-01 6.600000000000000311e-01 3.599999999999999867e-01 3.599999999999999867e-01 1.799999999999999933e-01 7.399999999999999911e-01 7.800000000000000266e-01
5.999999999999999778e-01 5.799999999999999600e-01 5.600000000000000533e-01 5.000000000000000000e-01 8.599999999999999867e-01 7.800000000000000266e-01 4.199999999999999845e-01 3.800000000000000044e-01 3.400000000000000244e-01 8.199999999999999512e-01 8.399999999999999689e-01
6.999999999999999556e-01 6.400000000000000133e-01 6.400000000000000133e-01 5.799999999999999600e-01 8.599999999999999867e-01 8.599999999999999867e-01 5.799999999999999600e-01 5.000000000000000000e-01 4.400000000000000022e-01 9.200000000000000400e-01 9.200000000000000400e-01
8.000000000000000444e-01 7.800000000000000266e-01 8.399999999999999689e-01 7.199999999999999734e-01 9.799999999999999822e-01 9.000000000000000222e-01 6.600000000000000311e-01 5.400000000000000355e-01 5.799999999999999600e-01 9.599999999999999645e-01 1.000000000000000000e+00
9.000000000000000222e-01 8.599999999999999867e-01 9.200000000000000400e-01 9.000000000000000222e-01 1.000000000000000000e+00 9.399999999999999467e-01 7.800000000000000266e-01 7.399999999999999911e-01 6.999999999999999556e-01 9.599999999999999645e-01 1.000000000000000000e+00
1.000000000000000000e+00 9.799999999999999822e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.799999999999999822e-01 9.599999999999999645e-01 9.000000000000000222e-01 9.200000000000000400e-01 1.000000000000000000e+00 1.000000000000000000e+00


==> intervalle_conf/mean_conf.txt <==
xm mean mean_sphere
0 0 0 
1.000000000000000056e-01 1.400000000000000133e-01 0.126956521739130
2.000000000000000111e-01 2.559999999999999498e-01 0.229565217391304
2.999999999999999889e-01 3.460000000000000298e-01 0.310434782608696
4.000000000000000222e-01 4.299999999999999933e-01 0.389565217391304
5.000000000000000000e-01 5.300000000000000266e-01 0.486956521739130
5.999999999999999778e-01 6.079999999999999849e-01 0.566086956521739
6.999999999999999556e-01 6.939999999999999503e-01 0.657391304347826
8.000000000000000444e-01 7.960000000000000409e-01 0.755652173913043
9.000000000000000222e-01 8.800000000000001155e-01 0.853043478260870
1.000000000000000000e+00 9.739999999999999769e-01 0.962608695652174



==> table_E1pE2.txt <==
E   fE
0	0
0.000760574022369656	0.00200054411749802
0.00152114804473931	0.00400111693232159
0.00228172206710897	0.00600172556379405
0.00304229608947862	0.00800237719053230
0.00380287011184828	0.0100030790510469
0.00456344413421793	0.0120038384443489
0.00532401815658759	0.0140046627305640
0.00608459217895725	0.0160055593315535
0.00684516620132690	0.0180065357315424
0.00760574022369656	0.0200075994777549
0.00836631424606621	0.0220087581810571
0.00912688826843587	0.0240100195166072
0.00988746229080553	0.0260113912245136
0.0106480363131752	0.0280100620331396
0.0114086103355448	0.0300110236096179
0.0121691843579145	0.0320120240842114
0.0129297583802841	0.0340130647645806
0.0136903324026538	0.0360141469796534
0.0144509064250235	0.0380152720799410
0.0152114804473931	0.0400164414378575
0.0159720544697628	0.0420176564480443
0.0167326284921324	0.0440189185276988
0.0174932025145021	0.0460202291169077
0.0182537765368717	0.0480215896789846
0.0190143505592414	0.0500230017008129
0.0197749245816111	0.0520244666931922
0.0205354986039807	0.0540221523133568
0.0212960726263504	0.0560232780886677
0.0220566466487200	0.0580244270159802
0.0228172206710897	0.0600255993385264
0.0235777946934593	0.0620267953149855
0.0243383687158290	0.0640280152197518
0.0250989427381986	0.0660292593432073
0.0258595167605683	0.0680305279919976
0.0266200907829380	0.0700318214893123
0.0273806648053076	0.0720331401751687
0.0281412388276773	0.0740344844066998
0.0289018128500469	0.0760358545584469
0.0296623868724166	0.0780372510226553
0.0304229608947862	0.0800342035524984
0.0311835349171559	0.0820353009885986
0.0319441089395255	0.0840364074230004
0.0327046829618952	0.0860375227923362
0.0334652569842649	0.0880386470482884
0.0342258310066345	0.0900397801578637
0.0349864050290042	0.0920409221036722
0.0357469790513738	0.0940420728842109
0.0365075530737435	0.0960432325141499
0.0372681270961131	0.0980444010246242
0.0380287011184828	0.100045578463528
0.0387892751408524	0.102046764895816
0.0395498491632221	0.104047960403805
0.0403104231855918	0.106044228540651
0.0410709972079614	0.108045147487150
0.0418315712303311	0.110046063903715
0.0425921452527007	0.112046977672683
0.0433527192750704	0.114047888693067
0.0441132932974400	0.116048796880859
0.0448738673198097	0.118049702169341
0.0456344413421793	0.120050604509395
0.0463950153645490	0.122051503869822
0.0471555893869187	0.124052400237660
0.0479161634092883	0.126053293618518
0.0486767374316580	0.128054184036898
0.0494373114540276	0.130055071536538
0.0501978854763973	0.132050640525380
0.0509584594987669	0.134051265709990
0.0517190335211366	0.136051879700243
0.0524796075435062	0.138052482454781
0.0532401815658759	0.140053073951783
0.0540007555882456	0.142053654189314
0.0547613296106152	0.144054223185677
0.0555219036329849	0.146054780979772
0.0562824776553545	0.148055327631457
0.0570430516777242	0.150055863221919
0.0578036257000938	0.152056387854043
0.0585641997224635	0.154056901652794
0.0593247737448331	0.156057404765601
0.0600853477672028	0.158052249390654
0.0608459217895725	0.160052501981483
0.0616064958119421	0.162052737956040
0.0623670698343118	0.164052957443463
0.0631276438566814	0.166053160596331
0.0638882178790511	0.168053347591068
0.0646487919014207	0.170053518628354
0.0654093659237904	0.172053673933542
0.0661699399461600	0.174053813757079
0.0669305139685297	0.176053938374938
0.0676910879908994	0.178054048089048
0.0684516620132690	0.180054143227737
0.0692122360356387	0.182054224146179
0.0699728100580083	0.184054291226848
0.0707333840803780	0.186048179787328
0.0714939581027476	0.188048005306881
0.0722545321251173	0.190047812994479
0.0730151061474870	0.192047603263512
0.0737756801698566	0.194047376556241
0.0745362541922263	0.196047133344275
0.0752968282145959	0.198046874129063
0.0760574022369656	0.200046599442393
0.0768179762593352	0.202046309846893
0.0775785502817049	0.204046005936541
0.0783391243040745	0.206045688337186
0.0790996983264442	0.208045357707072
0.0798602723488139	0.210045014737370
0.0806208463711835	0.212038214699412
0.0813814203935532	0.214037649804168
0.0821419944159228	0.216037070420181
0.0829025684382925	0.218036477311229
0.0836631424606621	0.220035871276154
0.0844237164830318	0.222035253149426
0.0851842905054014	0.224034623801728
0.0859448645277711	0.226033984140538
0.0867054385501408	0.228033335110729
0.0874660125725104	0.230032677695172
0.0882265865948801	0.232032012915345
0.0889871606172497	0.234031341831960
0.0897477346396194	0.236030665545589
0.0905083086619890	0.238023259133152
0.0912688826843587	0.240022388318475
0.0920294567067283	0.242021512043009
0.0927900307290980	0.244020631520499
0.0935506047514677	0.246019748007287
0.0943111787738373	0.248018862802992
0.0950717527962070	0.250017977251192
0.0958323268185766	0.252017092740127
0.0965929008409463	0.254016210703401
0.0973534748633159	0.256015332620702
0.0981140488856856	0.258014460018529
0.0988746229080552	0.260013594470929
0.0996351969304249	0.262012737600245
0.100395770952795	0.264004878692948
0.101156344975164	0.266003865660747
0.101916918997534	0.268002863112887
0.102677493019904	0.270001872827776
0.103438067042273	0.272000896635529
0.104198641064643	0.273999936418782
0.104959215087012	0.275998994113501
0.105719789109382	0.277998071709823
0.106480363131752	0.279997171252888
0.107240937154121	0.281996294843698
0.108001511176491	0.283995444639982
0.108762085198861	0.285994622857073
0.109522659221230	0.287993831768797
0.110283233243600	0.289985764841430
0.111043807265970	0.291984870397220
0.111804381288339	0.293984010801647
0.112564955310709	0.295983188532322
0.113325529333079	0.297982406129555
0.114086103355448	0.299981666197309
0.114846677377818	0.301980971404184
0.115607251400188	0.303980324484403
0.116367825422557	0.305979728238816
0.117128399444927	0.307979185535919
0.117888973467297	0.309978699312889
0.118649547489666	0.311978272576629
0.119410121512036	0.313977908404831
0.120170695534406	0.315969990496829
0.120931269556775	0.317969594130997
0.121691843579145	0.319969267214899
0.122452417601515	0.321969013084757
0.123212991623884	0.323968835152707
0.123973565646254	0.325968736907954
0.124734139668624	0.327968721917931
0.125494713690993	0.329968793829489
0.126255287713363	0.331968956370094
0.127015861735733	0.333969213349047
0.127776435758102	0.335969568658716
0.128537009780472	0.337970026275791
0.129297583802841	0.339970590262551
0.130058157825211	0.341963316890371
0.130818731847581	0.343963942738599
0.131579305869950	0.345964685066688
0.132339879892320	0.347965548259407
0.133100453914690	0.349966536793349
0.133861027937059	0.351967655238298
0.134621601959429	0.353968908258634
0.135382175981799	0.355970300614746
0.136142750004168	0.357971837164469
0.136903324026538	0.359973522864547
0.137663898048908	0.361975362772103
0.138424472071277	0.363977362046149
0.139185046093647	0.365979525949100
0.139945620116017	0.367981859848321
0.140706194138386	0.369975909981638
0.141466768160756	0.371978436609043
0.142227342183126	0.373981147476216
0.142987916205495	0.375984048354603
0.143748490227865	0.377987145128255
0.144509064250235	0.379990443795504
0.145269638272604	0.381993950470664
0.146030212294974	0.383997671385754
0.146790786317344	0.386001612892250
0.147551360339713	0.388005781462852
0.148311934362083	0.390010183693295
0.149072508384453	0.392014826304164
0.149833082406822	0.394019716142754
0.150593656429192	0.396016026222035
0.151354230451562	0.398021268747093
0.152114804473931	0.400026777407757
0.152875378496301	0.402032559546665
0.153635952518670	0.404038622642431
0.154396526541040	0.406044974311664
0.155157100563410	0.408051622311008
0.155917674585779	0.410058574539212
0.156678248608149	0.412065839039237
0.157438822630519	0.414073424000386
0.158199396652888	0.416081337760468
0.158959970675258	0.418089588807994
0.159720544697628	0.420098185784403
0.160481118719997	0.422097897788797
0.161241692742367	0.424107050132864
0.162002266764737	0.426116572913359
0.162762840787106	0.428126475376283
0.163523414809476	0.430136766931793
0.164283988831846	0.432147457156626
0.165044562854215	0.434158555796560
0.165805136876585	0.436170072768904
0.166565710898955	0.438182018165034
0.167326284921324	0.440194402252958
0.168086858943694	0.442207235479926
0.168847432966064	0.444220528475074
0.169608006988433	0.446234292052107
0.170368581010803	0.448238856022219
0.171129155033173	0.450253429565228
0.171889729055542	0.452268504934250
0.172650303077912	0.454284093678774
0.173410877100282	0.456300207546462
0.174171451122651	0.458316858486068
0.174932025145021	0.460334058650409
0.175692599167390	0.462351820399370
0.176453173189760	0.464370156302965
0.177213747212130	0.466389079144433
0.177974321234499	0.468408601923382
0.178734895256869	0.470428737858991
0.179495469279239	0.472449500393237
0.180256043301608	0.474460739336838
0.181016617323978	0.476482629411350
0.181777191346348	0.478505185445444
0.182537765368717	0.480528421775060
0.183298339391087	0.482552352975439
0.184058913413457	0.484576993864658
0.184819487435826	0.486602359507213
0.185580061458196	0.488628465217667
0.186340635480566	0.490655326564333
0.187101209502935	0.492682959373035
0.187861783525305	0.494711379730905
0.188622357547675	0.496740603990252
0.189382931570044	0.498770648772481
0.190143505592414	0.500790837023484
0.190904079614784	0.502822403236687
0.191664653637153	0.504854839126175
0.192425227659523	0.506888162398520
0.193185801681893	0.508922391049431
0.193946375704262	0.510957543368030
0.194706949726632	0.512993637941199
0.195467523749002	0.515030693657992
0.196228097771371	0.517068729714114
0.196988671793741	0.519107765616465
0.197749245816110	0.521147821187756
0.198509819838480	0.523188916571195
0.199270393860850	0.525231072235243
0.200030967883219	0.527263030244198
0.200791541905589	0.529307193682380
0.201552115927959	0.531352478383160
0.202312689950328	0.533398906131965
0.203073263972698	0.535446499063857
0.203833837995068	0.537495279668737
0.204594412017437	0.539545270796617
0.205354986039807	0.541596495662987
0.206115560062177	0.543648977854252
0.206876134084546	0.545702741333261
0.207636708106916	0.547757810444915
0.208397282129286	0.549814209921867
0.209157856151655	0.551871964890303
0.209918430174025	0.553931100875819
0.210679004196395	0.555979535245001
0.211439578218764	0.558041327131910
0.212200152241134	0.560104576523765
0.212960726263504	0.562169310568771
0.213721300285873	0.564235556844731
0.214481874308243	0.566303343365486
0.215242448330613	0.568372698587438
0.216003022352982	0.570443651416184
0.216763596375352	0.572516231213250
0.217524170397722	0.574590467802934
0.218284744420091	0.576666391479246
0.219045318442461	0.578744033012967
0.219805892464831	0.580823423658814
0.220566466487200	0.582891757495689
0.221327040509570	0.584974549822699
0.222087614531939	0.587059185336940
0.222848188554309	0.589145697264584
0.223608762576679	0.591234119352660
0.224369336599048	0.593324485876908
0.225129910621418	0.595416831649759
0.225890484643788	0.597511192028439
0.226651058666157	0.599607602923201
0.227411632688527	0.601706100805688
0.228172206710897	0.603806722717430
0.228932780733266	0.605909506278466
0.229693354755636	0.608014489696120
0.230453928778006	0.610108058082332
0.231214502800375	0.612217356262572
0.231975076822745	0.614328969713077
0.232735650845115	0.616442939039291
0.233496224867484	0.618559305479209
0.234256798889854	0.620678110913010
0.235017372912224	0.622799397872829
0.235777946934593	0.624923209552696
0.236538520956963	0.627049589818630
0.237299094979333	0.629178583218896
0.238059669001702	0.631310234994428
0.238820243024072	0.633444591089417
0.239580817046442	0.635581698162076
0.240341391068811	0.637707032459998
0.241101965091181	0.639849570722197
0.241862539113551	0.641995001313295
0.242623113135920	0.644143373813139
0.243383687158290	0.646294738571283
0.244144261180660	0.648449146718814
0.244904835203029	0.650606650180385
0.245665409225399	0.652767301686434
0.246425983247768	0.654931154785606
0.247186557270138	0.657098263857376
0.247947131292508	0.659268684124882
0.248707705314877	0.661442471667963
0.249468279337247	0.663619683436415
0.250228853359617	0.665784769848387
0.250989427381986	0.667968776809561
0.251750001404356	0.670156380940591
0.252510575426726	0.672347642757464
0.253271149449095	0.674542623714842
0.254031723471465	0.676741386220666
0.254792297493835	0.678943993650996
0.255552871516204	0.681150510365105
0.256313445538574	0.683361001720816
0.257074019560944	0.685575534090097
0.257834593583313	0.687794174874915
0.258595167605683	0.690016992523354
0.259355741628053	0.692244056546003
0.260116315650422	0.694458653969155
0.260876889672792	0.696694179225714
0.261637463695162	0.698934162372787
0.262398037717531	0.701178677283640
0.263158611739901	0.703427798979156
0.263919185762271	0.705681603645931
0.264679759784640	0.707940168654661
0.265440333807010	0.710203572578844
0.266200907829380	0.712471895213800
0.266961481851749	0.714745217596012
0.267722055874119	0.717023622022794
0.268482629896488	0.719307192072292
0.269243203918858	0.721596012623833
0.270003777941228	0.723872044757855
0.270764351963597	0.726171361927166
0.271524925985967	0.728476188329301
0.272285500008337	0.730786614194366
0.273046074030706	0.733102731159486
0.273806648053076	0.735424632291311
0.274567222075446	0.737752412108890
0.275327796097815	0.740086166606960
0.276088370120185	0.742425993279616
0.276848944142555	0.744771991144410
0.277609518164924	0.747124260766848
0.278370092187294	0.749482904285326
0.279130666209664	0.751848025436493
0.279891240232033	0.754219729581052
0.280651814254403	0.756578172307328
0.281412388276773	0.758963072630726
0.282172962299142	0.761354877597062
0.282933536321512	0.763753699255232
0.283694110343882	0.766159651412688
0.284454684366251	0.768572849664035
0.285215258388621	0.770993411420143
0.285975832410991	0.773421455937759
0.286736406433360	0.775857104349652
0.287496980455730	0.778300479695290
0.288257554478100	0.780751706952050
0.289018128500469	0.783210913066996
0.289778702522839	0.785678226989210
0.290539276545208	0.788132026749068
0.291299850567578	0.790615629759805
0.292060424589948	0.793107734771774
0.292820998612317	0.795608478990079
0.293581572634687	0.798118001790660
0.294342146657057	0.800636444756231
0.295102720679426	0.803163951712840
0.295863294701796	0.805700668767105
0.296623868724166	0.808246744344118
0.297384442746535	0.810802329226022
0.298145016768905	0.813367576591308
0.298905590791275	0.815942642054807
0.299666164813644	0.818527683708417
0.300426738836014	0.821099019778116
0.301187312858384	0.823704141822046
0.301947886880753	0.826319723933755
0.302708460903123	0.828945934433813
0.303469034925493	0.831582944332843
0.304229608947862	0.834230927376891
0.304990182970232	0.836890060093612
0.305750756992602	0.839560521839326
0.306511331014971	0.842242494846924
0.307271905037341	0.844936164274678
0.308032479059711	0.847641718255945
0.308793053082080	0.850359347949799
0.309553627104450	0.853089247592610
0.310314201126820	0.855805334704888
0.311074775149189	0.858559971176747
0.311835349171559	0.861327472782781
0.312595923193929	0.864108046483339
0.313356497216298	0.866901902586268
0.314117071238668	0.869709254804506
0.314877645261037	0.872530320314774
0.315638219283407	0.875365319817363
0.316398793305777	0.878214477597067
0.317159367328146	0.881078021585261
0.317919941350516	0.883956183423170
0.318680515372886	0.886849198526339
0.319441089395255	0.889757306150337
0.320201663417625	0.892651608826268
0.320962237439995	0.895590185800923
0.321722811462364	0.898544589222898
0.322483385484734	0.901515074246521
0.323243959507104	0.904501900210984
0.324004533529473	0.907505330713931
0.324765107551843	0.910525633686474
0.325525681574213	0.913563081469662
0.326286255596582	0.916617950892440
0.327046829618952	0.919690523351132
0.327807403641322	0.922781084890465
0.328567977663691	0.925889926286196
0.329328551686061	0.929017343129345
0.330089125708431	0.932131116233526
0.330849699730800	0.935296079449316
0.331610273753170	0.938480525795165
0.332370847775540	0.941684770825548
0.333131421797909	0.944909135353171
0.333891995820279	0.948153945543624
0.334652569842649	0.951419533011914
0.335413143865018	0.954706234920930
0.336173717887388	0.958014394081870
0.336934291909758	0.961344359056698
0.337694865932127	0.964696484262639
0.338455439954497	0.968071130078797
0.339216013976866	0.971468662954921
0.339976587999236	0.974889455522364
0.340737162021606	0.978296762429585
0.341497736043975	0.981764620388068
0.342258310066345	0.985256883482565
0.343018884088715	0.988773950009620
0.343779458111084	0.992316225032105
0.344540032133454	0.995884120504353
0.345300606155824	0.999478055399876
0.346061180178193	1.00309845584171
0.346821754200563	1.00674575523546
0.347582328222933	1.01042039440507
0.348342902245302	1.01412282173150
0.349103476267672	1.01785349329414
0.349864050290042	1.02161287301534
0.350624624312411	1.02535940410039
0.351385198334781	1.02917693142852
0.352145772357151	1.03302459444921
0.352906346379520	1.03690288969512
0.353666920401890	1.04081232230459
0.354427494424260	1.04475340618521
0.355188068446629	1.04872666418074
0.355948642468999	1.05273262824171
0.356709216491369	1.05677183959958
0.357469790513738	1.06084484894463
0.358230364536108	1.06495221660770
0.358990938558477	1.06909451274579
0.359751512580847	1.07327231753170
0.360512086603217	1.07743827326623
0.361272660625586	1.08168806574058
0.362033234647956	1.08597515397830
0.362793808670326	1.09030015986123
0.363554382692695	1.09466371629055
0.364314956715065	1.09906646740232
0.365075530737435	1.10350906878774
0.365836104759804	1.10799218771822
0.366596678782174	1.11251650337554
0.367357252804544	1.11708270708690
0.368117826826913	1.12169150256541
0.368878400849283	1.12634360615571
0.369638974871653	1.13103974708527
0.370399548894022	1.13572551944679
0.371160122916392	1.14051101584368
0.371920696938762	1.14534279825801
0.372681270961131	1.15022164965337
0.373441844983501	1.15514836720879
0.374202419005871	1.16012376260559
0.374962993028240	1.16514866232070
0.375723567050610	1.17022390792667
0.376484141072980	1.17535035639858
0.377244715095349	1.18052888042795
0.378005289117719	1.18576036874388
0.378765863140089	1.19104572644155
0.379526437162458	1.19638587531843
0.380287011184828	1.20171777541472
0.381047585207198	1.20716919311985
0.381808159229567	1.21267824771825
0.382568733251937	1.21824593079797
0.383329307274307	1.22387325243728
0.384089881296676	1.22956124159033
0.384850455319046	1.23531094648199
0.385611029341415	1.24112343501201
0.386371603363785	1.24699979516872
0.387132177386155	1.25294113545268
0.387892751408524	1.25894858531038
0.388653325430894	1.26502329557833
0.389413899453264	1.27116643893788
0.390174473475633	1.27730430668772
0.390935047498003	1.28358653701643
0.391695621520373	1.28994082501644
0.392456195542742	1.29636843482260
0.393216769565112	1.30287065484056
0.393977343587482	1.30944879827154
0.394737917609851	1.31610420364984
0.395498491632221	1.32283823539377
0.396259065654591	1.32965228437006
0.397019639676960	1.33654776847233
0.397780213699330	1.34352613321394
0.398540787721700	1.35058885233563
0.399301361744069	1.35773742842841
0.400061935766439	1.36488484806200
0.400822509788809	1.37220806882108
0.401583083811178	1.37962179683627
0.402343657833548	1.38712765573291
0.403104231855918	1.39472730131966
0.403864805878287	1.40242242231150
0.404625379900657	1.41021474107123
0.405385953923026	1.41810601437011
0.406146527945396	1.42609803416804
0.406907101967766	1.43419262841399
0.407667675990135	1.44239166186722
0.408428250012505	1.45069703693989
0.409188824034875	1.45911069456176
0.409949398057244	1.46763461506754
0.410709972079614	1.47616297226017
0.411470546101984	1.48491137633301
0.412231120124353	1.49377618117364
0.412991694146723	1.50275953283610
0.413752268169093	1.51186362154556
0.414512842191462	1.52109068273581
0.415273416213832	1.53044299811473
0.416033990236202	1.53992289675853
0.416794564258571	1.54953275623564
0.417555138280941	1.55927500376112
0.418315712303311	1.56915211738278
0.419076286325680	1.57916662719954
0.419836860348050	1.58932111661358
0.420597434370420	1.59948792117167
0.421358008392789	1.60992764972536
0.422118582415159	1.62051537741730
0.422879156437529	1.63125391239714
0.423639730459898	1.64214612286861
0.424400304482268	1.65319493856453
0.425160878504638	1.66440335226338
0.425921452527007	1.67577442134898
0.426682026549377	1.68731126941448
0.427442600571747	1.69901708791229
0.428203174594116	1.71089513785121
0.428963748616486	1.72294875154258
0.429724322638855	1.73518133439682
0.430484896661225	1.74743709469390
0.431245470683595	1.76003471607808
0.432006044705964	1.77282189624998
0.432766618728334	1.78580234972417
0.433527192750704	1.79897987384333
0.434287766773073	1.81235835091266
0.435048340795443	1.82594175039770
0.435808914817813	1.83973413118781
0.436569488840182	1.85373964392755
0.437330062862552	1.86796253341818
0.438090636884922	1.88240714109185
0.438851210907291	1.89707790756090
0.439611784929661	1.91197937524479
0.440372358952031	1.92691908428592
0.441132932974400	1.94229159852068
0.441893506996770	1.95790896686388
0.442654081019140	1.97377616363105
0.443414655041509	1.98989827923987
0.444175229063879	2.00628052336069
0.444935803086249	2.02292822816591
0.445696377108618	2.03984685168204
0.446456951130988	2.05704198124780
0.447217525153358	2.07451933708245
0.447978099175727	2.09228477596809
0.448738673198097	2.11034429505028
0.449499247220467	2.12870403576120
0.450259821242836	2.14712310820238
0.451020395265206	2.16609655314332
0.451780969287575	2.18538939705965
0.452541543309945	2.20500839574017
0.453302117332315	2.22496047072467
0.454062691354684	2.24525271405874
0.454823265377054	2.26589239320711
0.455583839399424	2.28688695613111
0.456344413421793	2.30824403653693
0.457104987444163	2.32997145930099
0.457865561466533	2.35207724607933
0.458626135488902	2.37456962110827
0.459386709511272	2.39745701720357
0.460147283533642	2.42043367001329
0.460907857556011	2.44412961371392
0.461668431578381	2.46824697772360
0.462429005600751	2.49279508668148
0.463189579623120	2.51778350682967
0.463950153645490	2.54322205337116
0.464710727667860	2.56912079808819
0.465471301690229	2.59549007723184
0.466231875712599	2.62234049969368
0.466992449734969	2.64968295547110
0.467753023757338	2.67752862443847
0.468513597779708	2.70588898543656
0.469274171802078	2.73477582569362
0.470034745824447	2.76379513416118
0.470795319846817	2.79376121655143
0.471555893869187	2.82429078660013
0.472316467891556	2.85539695641124
0.473077041913926	2.88709319869349
0.473837615936296	2.91939335847026
0.474598189958665	2.95231166523209
0.475358763981035	2.98586274555095
0.476119338003404	3.02006163617607
0.476879912025774	3.05492379763287
0.477640486048144	2.85472348021301
0.478401060070514	2.81088618165620
0.479161634092883	2.76696867547870
0.479922208115253	2.72296940925025
0.480682782137622	2.67888653170675
0.481443356159992	2.68607024596888
0.482203930182362	2.64192835791527
0.482964504204731	2.59769467430704
0.483725078227101	2.55336582498517
0.484485652249471	2.50893781948103
0.485246226271840	2.46440593430977
0.486006800294210	2.47225389204665
0.486767374316580	2.42762394690218
0.487527948338949	2.38287317318805
0.488288522361319	2.33799342666022
0.489049096383689	2.34645163277959
0.489809670406058	2.30143290829273
0.490570244428428	2.25625834015699
0.491330818450798	2.21091423653369
0.492091392473167	2.21996799557652
0.492851966495537	2.17442147631652
0.493612540517907	2.12866281466254
0.494373114540276	2.13831197430479
0.495133688562646	2.09228828017123
0.495894262585016	2.04599394926123
0.496654836607385	2.05623152250504
0.497415410629755	2.00958724560069
0.498175984652125	2.02045469311127
0.498936558674494	1.97340253666732
0.499697132696864	1.92594228970314
0.500457706719234	1.93738149763777
0.501218280741603	1.88937744907202
0.501978854763973	1.90145203910452
0.502739428786343	1.85281128814002
0.503500002808712	1.86552572224667
0.504260576831082	1.81613858196861
0.505021150853451	1.82949468568641
0.505781724875821	1.77923162857916
0.506542298898191	1.79322798909528
0.507302872920560	1.74193601971655
0.508063446942930	1.75656726005546
0.508824020965300	1.70406560589215
0.509584594987669	1.71932150870700
0.510345169010039	1.66539650022123
0.511105743032409	1.68126094884321
0.511866317054778	1.62565993660741
0.512626891077148	1.64210963389523
0.513387465099518	1.65943816772234
0.514148039121887	1.60153668128449
0.514908613144257	1.61943683781342
0.515669187166627	1.55914581868793
0.516429761188996	1.57757364383866
0.517190335211366	1.51446294088322
0.517950909233736	1.53336112018827
0.518711483256105	1.55321507291270
0.519472057278475	1.48621629396916
0.520232631300845	1.50648058766097
0.520993205323214	1.43544251312653
0.521753779345584	1.45602067065396
0.522514353367954	1.47760663678975
0.523274927390323	1.40097852903999
0.524035501412693	1.42276362141713
0.524796075435062	1.44559269234541
0.525556649457432	1.36215836932175
0.526317223479802	1.38503086567411
0.527077797502171	1.40897964450430
0.527838371524541	1.31724572237918
0.528598945546911	1.34102944782888
0.529359519569280	1.36591579995172
0.530120093591650	1.26404627814615
0.530880667614020	1.28849104831701
0.531641241636389	1.31405599155400
0.532401815658759	1.19979135253144
0.533162389681129	1.22455035809830
0.533922963703498	1.25043443499091
0.534683537725868	1.12099194711567
0.535444111748238	1.14559225629608
0.536204685770607	1.17130465193974
0.536965259792977	1.02325617256249
0.537725833815347	1.04706022014679
0.538486407837716	1.07193834483087
0.539246981860086	1.09792469695048
0.540007555882456	0.923217028590754
0.540768129904825	0.946373596307478
0.541528703927195	0.970563793374392
0.542289277949565	0.995821158062545
0.543049851971934	0.787101365951425
0.543810425994304	0.808264276257333
0.544571000016674	0.830366317934268
0.545331574039043	0.584678293895109
0.546092148061413	0.601179200490196
0.546852722083782	0.618419432351144
0.547613296106152	0.636423957436971
0.548373870128522	0.336929788870224
0.549134444150891	0.347045388282204
0.549895018173261	0.357615671515147
0.550655592195631	0.368656361421754
0.551416166218000	0
0.552176740240370	0
0.552937314262740	0
0.553697888285109	0
0.554458462307479	0
0.555219036329849	0
0.555979610352218	0
0.556740184374588	0
0.557500758396958	0
0.558261332419327	0
0.559021906441697	0
0.559782480464067	0
0.560543054486436	0
0.561303628508806	0
0.562064202531176	0
0.562824776553545	0
0.563585350575915	0
0.564345924598285	0
0.565106498620654	0
0.565867072643024	0
0.566627646665393	0
0.567388220687763	0
0.568148794710133	0
0.568909368732502	0
0.569669942754872	0
0.570430516777242	0
0.571191090799611	0
0.571951664821981	0
0.572712238844351	0
0.573472812866720	0
0.574233386889090	0
0.574993960911460	0
0.575754534933829	1.37726000000000e-319
0.576515108956199	6.19051040450000e-314
0.577275682978569	2.47822541373103e-308
0.578036257000938	8.83709738222654e-303
0.578796831023308	2.80693892165921e-297
0.579557405045678	7.94165051979427e-292
0.580317979068047	2.00144227032331e-286
0.581078553090417	4.49293205816159e-281
0.581839127112787	8.98402852032898e-276
0.582599701135156	1.60017278500414e-270
0.583360275157526	2.53873356536447e-265
0.584120849179896	3.58774739150203e-260
0.584881423202265	4.51628226178855e-255
0.585641997224635	5.06401267183894e-250
0.586402571247005	5.05781543928247e-245
0.587163145269374	4.49972175003952e-240
0.587923719291744	3.56584800687151e-235
0.588684293314114	2.51706530428000e-230
0.589444867336483	1.58263449098433e-225
0.590205441358853	8.86382670026389e-221
0.590966015381223	4.42197592556611e-216
0.591726589403592	1.96501549110796e-211
0.592487163425962	7.77803817445363e-207
0.593247737448332	2.74238641838087e-202
0.594008311470701	8.61274751070275e-198
0.594768885493071	2.40940201532981e-193
0.595529459515441	6.00387041490817e-189
0.596290033537810	1.33262463692011e-184
0.597050607560180	2.63474660306823e-180
0.597811181582549	4.64006811257818e-176
0.598571755604919	7.27887640903927e-172
0.599332329627289	1.01708868365491e-167
0.600092903649658	1.26592444571510e-163
0.600853477672028	1.40349618922656e-159
0.601614051694398	1.38601897636572e-155
0.602374625716767	1.21921866365130e-151
0.603135199739137	9.55319219647908e-148
0.603895773761507	6.66760579663665e-144
0.604656347783876	4.14520299217486e-140
0.605416921806246	2.29549408328827e-136
0.606177495828616	1.13229878067947e-132
0.606938069850985	4.97508366763719e-129
0.607698643873355	1.94712675889090e-125
0.608459217895725	6.78801117861183e-122
0.609219791918094	2.10787745922993e-118
0.609980365940464	5.83045781948619e-115
0.610740939962834	1.43652914998143e-111
0.611501513985203	3.15268598134665e-108
0.612262088007573	6.16313208503195e-105
0.613022662029943	1.07319025980913e-101
0.613783236052312	1.66458683914822e-98
0.614543810074682	2.29980322189431e-95
0.615304384097052	2.83027989748494e-92
0.616064958119421	3.10257709983773e-89
0.616825532141791	3.02949517931314e-86
0.617586106164160	2.63495034903199e-83
0.618346680186530	2.04140462182899e-80
0.619107254208900	1.40877046653984e-77
0.619867828231269	8.65976029045036e-75
0.620628402253639	4.74161174306904e-72
0.621388976276009	2.31260039931043e-69
0.622149550298378	1.00468447196000e-66
0.622910124320748	3.88788375150358e-64
0.623670698343118	1.34014360754641e-61
0.624431272365487	4.11475417469660e-59
0.625191846387857	1.12535860773502e-56
0.625952420410227	2.74152661874612e-54
0.626712994432596	5.94906184934519e-52
0.627473568454966	1.14989712566261e-49
0.628234142477336	1.97981212611250e-47
0.628994716499705	3.03629146435480e-45
0.629755290522075	4.14779634601091e-43
0.630515864544445	5.04714611662834e-41
0.631276438566814	5.47052262253685e-39
0.632037012589184	5.28160898743976e-37
0.632797586611554	4.54211536760158e-35
0.633558160633923	3.47940163350407e-33
0.634318734656293	2.37413522876272e-31
0.635079308678663	1.44298171853642e-29
0.635839882701032	7.81215214480342e-28
0.636600456723402	3.76734196932693e-26
0.637361030745771	1.61828080205627e-24
0.638121604768141	6.19194667479324e-23
0.638882178790511	2.11035258297363e-21
0.639642752812880	6.40674325272208e-20
0.640403326835250	1.73250344699042e-18
0.641163900857620	4.17316332244964e-17
0.641924474879989	8.95387739621529e-16
0.642685048902359	1.71124184786119e-14
0.643445622924729	2.91317200822157e-13
0.644206196947098	4.41748772712341e-12
0.644966770969468	5.96676676634694e-11
0.645727344991838	7.17888935651792e-10
0.646487919014207	7.69360605570293e-09
0.647248493036577	7.34441344694790e-08
0.648009067058947	6.24509107867420e-07
0.648769641081316	4.73015011021920e-06
0.649530215103686	3.19128475147056e-05
0.650290789126056	0.000191783251856108
0.651051363148425	0.00102662133766803
0.651811937170795	0.00489513171632989
0.652572511193165	0.0207908844593363
0.653333085215534	0.0786567567056175
0.654093659237904	0.265065736232749
0.654854233260274	0.795656539682286
0.655614807282643	2.12741476173378
0.656375381305013	5.06679329704325
0.657135955327382	10.7490156081417
0.657896529349752	20.3122805772391
0.658657103372122	34.1903201554109
0.659417677394491	51.2627777476531
0.660178251416861	68.4629471486418
0.660938825439231	81.4448321749436
0.661699399461600	86.3030138433099
0.662459973483970	81.4597136324260
0.663220547506340	68.4879682945926
0.663981121528709	51.2908828179812
0.664741695551079	34.2153157874314
0.665502269573449	20.3308444820752
0.666262843595818	10.7608052405918
0.667023417618188	5.07327741983077
0.667783991640558	2.13052649125862
0.668544565662927	0.796965925144302
0.669305139685297	0.265550458136709
0.670065713707667	0.0788149934937677
0.670826287730036	0.0208365167885437
0.671586861752406	0.00490677206123455
0.672347435774776	0.00102925061335796
0.673108009797145	0.000192309559201928
0.673868583819515	3.20062724328428e-05
0.674629157841885	4.74486444808394e-06
0.675389731864254	6.26566266844612e-07
0.676150305886624	7.36995262919252e-08
0.676910879908994	7.72177015756356e-09
0.677671453931363	7.20648574298844e-10
0.678432027953733	5.99079805753473e-11
0.679192601976103	4.43608966761764e-12
0.679953175998472	2.92597384054871e-13
0.680713750020842	1.71907588937042e-14
0.681474324043212	8.99651164967225e-16
0.682234898065581	4.19380015415256e-17
0.682995472087951	1.74138902576875e-18
0.683756046110321	6.44077847635530e-20
0.684516620132690	2.12195128186888e-21
0.685277194155060	6.22711580362249e-23
0.686037768177430	1.62776971103600e-24
0.686798342199799	3.79012445555844e-26
0.687558916222169	7.86083112329754e-28
0.688319490244538	1.45223850902857e-29
0.689080064266908	2.38980199020264e-31
0.689840638289278	3.50300192034931e-33
0.690601212311647	4.57375944735607e-35
0.691361786334017	5.31937675248123e-37
0.692122360356387	5.51064798449613e-39
0.692882934378756	5.08509505317854e-41
0.693643508401126	4.17974674705501e-43
0.694404082423496	3.06023902256262e-45
0.695164656445865	1.99579171880992e-47
0.695925230468235	1.15939005565381e-49
0.696685804490605	5.99927006875073e-52
0.697446378512974	2.76516939968296e-54
0.698206952535344	1.13527103784734e-56
0.698967526557714	4.15175638525152e-59
0.699728100580083	1.35244201201539e-61
0.700488674602453	3.92427949617815e-64
0.701249248624823	1.01427494285384e-66
0.702009822647192	2.33510250190477e-69
0.702770396669562	4.78862346102306e-72
0.703530970691932	8.74721730968731e-75
0.704291544714301	1.42325798882429e-77
0.705052118736671	2.06277486884995e-80
0.705812692759041	2.66302056571858e-83
0.706573266781410	3.06232793663430e-86
0.707333840803780	3.13677493835952e-89
0.708094414826149	2.86199921193132e-92
0.708854988848519	2.32600234077294e-95
0.709615562870889	1.68385725437441e-98
0.710376136893258	1.08581261836763e-101
0.711136710915628	6.23675930448008e-105
0.711897284937998	3.19093215309426e-108
0.712657858960368	1.45422177687233e-111
0.713418432982737	5.90334554505390e-115
0.714179007005107	2.13461842169069e-118
0.714939581027476	6.87538129813157e-122
0.715700155049846	1.97254904916333e-125
0.716460729072216	5.04096080880266e-129
0.717221303094585	1.14750164848817e-132
0.717981877116955	2.32673971279639e-136
0.718742451139325	4.20239406073237e-140
0.719503025161694	6.76083337786479e-144
0.720263599184064	9.68853647921475e-148
0.721024173206434	1.23671780125040e-151
0.721784747228803	1.40616904254605e-155
0.722545321251173	1.42416051325475e-159
0.723305895273543	1.28479795043534e-163
0.724066469295912	1.03244093934982e-167
0.724827043318282	7.39009611202200e-172
0.725587617340652	4.71182815865949e-176
0.726348191363021	2.67598261165132e-180
0.727108765385391	1.35372864323332e-184
0.727869339407761	6.10006463083862e-189
0.728629913430130	2.44845283163946e-193
0.729390487452500	8.75393937663250e-198
0.730151061474870	2.78785264323877e-202
0.730911635497239	7.90843558937316e-207
0.731672209519609	1.99832368687655e-211
0.732432783541978	4.49775275150749e-216
0.733193357564348	9.01736827265724e-221
0.733953931586718	1.61034349353281e-225
0.734714505609087	2.56160242797415e-230
0.735475079631457	3.62960543663896e-235
0.736235653653827	4.58101374189616e-240
0.736996227676196	5.15013080504589e-245
0.737756801698566	5.15738332556446e-250
0.738517375720936	4.60039424267140e-255
0.739277949743305	3.65523394276141e-260
0.740038523765675	2.58696046603791e-265
0.740799097788045	1.63086830679312e-270
0.741559671810414	9.15803884670144e-276
0.742320245832784	4.58079183941192e-281
0.743080819855154	2.04095354569922e-286
0.743841393877523	8.09990956198716e-292
0.744601967899893	2.86339793322223e-297
0.745362541922263	9.01649469834740e-303
0.746123115944632	2.52899658789075e-308
0.746883689967002	6.31848910520000e-314
0.747644263989372	1.40710000000000e-319
0.748404838011741	0
0.749165412034111	0
0.749925986056481	0
0.750686560078850	0
0.751447134101220	0
0.752207708123589	0
0.752968282145959	0
0.753728856168329	0
0.754489430190698	0
0.755250004213068	0
0.756010578235438	0
0.756771152257807	0
0.757531726280177	0
0.758292300302547	0
0.759052874324916	0
0.759813448347286	0

==> table_Etheo_E_expe.txt <==
E fEexp fEtheo
0.0729300000000000	0.111982082866741	0.0624018442422589
0.0818600000000000	0	0.0701185464877511
0.0907900000000000	0.0559910414333707	0.0777939926418328
0.0997200000000000	0.111982082866741	0.0854570251133604
0.108650000000000	0.0559910414333707	0.0931144445114647
0.117580000000000	0	0.100772866704124
0.126510000000000	0.167973124300112	0.108434557495390
0.135440000000000	0.167973124300112	0.116101441792102
0.144370000000000	0.223964165733483	0.123775719610361
0.153300000000000	0.111982082866741	0.131460150158241
0.162230000000000	0.335946248600224	0.139158139691776
0.171160000000000	0.111982082866741	0.146873883283645
0.180090000000000	0.391937290033595	0.154613675358271
0.189020000000000	0.279955207166853	0.162383882308049
0.197950000000000	0.111982082866741	0.170188807620558
0.206880000000000	0.223964165733483	0.178039922417879
0.215810000000000	0.391937290033595	0.185948227948831
0.224740000000000	0.167973124300112	0.193927130613713
0.233670000000000	0.503919372900335	0.201992687778249
0.242600000000000	0.335946248600224	0.210163901571091
0.251530000000000	0.279955207166854	0.218463908189831
0.260460000000000	0.335946248600224	0.226920019644457
0.269390000000000	0.223964165733483	0.235570291371518
0.278320000000000	0.167973124300112	0.244444004424400
0.287250000000000	0.279955207166852	0.253592400229659
0.296180000000000	0.167973124300112	0.263071765402917
0.305110000000000	0.559910414333707	0.272950135315648
0.314040000000000	0.279955207166854	0.283307391178339
0.322970000000000	0.335946248600224	0.294241222488253
0.331900000000000	0.391937290033595	0.305869138249750
0.340830000000000	0.391937290033595	0.318331340772020
0.349760000000000	0.559910414333707	0.331813546578900
0.358690000000000	0.615901455767078	0.346499034405441
0.367620000000000	0.335946248600224	0.362651427906591
0.376550000000000	0.279955207166854	0.380585450134934
0.385480000000000	0.671892497200448	0.400678277864549
0.394410000000000	0.335946248600224	0.423400340490611
0.403340000000000	0.559910414333704	0.449341119421359
0.412270000000000	0.559910414333707	0.479221421894219
0.421200000000000	0.615901455767078	0.513959886678906
0.430130000000000	0.783874580067190	0.554740499143467
0.439060000000000	0.391937290033595	0.603009358383809
0.447990000000000	0.615901455767078	0.660649261366202
0.456920000000000	0.783874580067190	0.730137385000129
0.465850000000000	0.671892497200448	0.814690206314877
0.474780000000000	0.895856662933931	0.918655848687430
0.483710000000000	0.391937290033595	0.930541494206142
0.492640000000000	0.559910414333707	0.781164278586546
0.501570000000000	0.223964165733481	0.681544709167735
0.510500000000000	0.335946248600224	0.599165552455028
0.519430000000000	0.111982082866741	0.528713685217431
0.528360000000000	0.111982082866741	0.478867753537910
0.537290000000000	0.167973124300112	0.393808608836204
0.546220000000000	0.111982082866741	0.316272104156179
0.555150000000000	0.111982082866741	0.119360398650010
0.564080000000000	0.111982082866741	0.00265272372199126
0.573010000000000	0.0559910414333700	0.0113464828381481
0.581940000000000	0.391937290033600	0.0424539974796348
0.590870000000000	0.671892497200440	0.139114473352448
0.599800000000000	2.01567749160137	0.399962934309525
0.608730000000000	0.839865621500550	1.00666226051004
0.617660000000000	1.45576707726766	2.22055378831551
0.626590000000000	1.73572228443447	4.29261392152710
0.635520000000000	4.59126539753645	7.26965276664717
0.644450000000000	8.79059350503909	10.7887429716310
0.653380000000000	15.6215005599106	14.0290310906507
0.662310000000000	16.5733482642775	15.9865270387610
0.671240000000000	18.4210526315792	15.9593561112105
0.680170000000000	12.9339305711085	13.9618941861231
0.689100000000000	6.15901455767085	10.7027150867344
0.698030000000000	2.46360582306828	7.18886691074873
0.706960000000000	0.671892497200457	4.23082747931686
0.715890000000000	0.279955207166850	2.18175236827528
0.724820000000000	0.0559910414333714	0.986095043546193
0.733750000000000	0	0.390277444957110
0.742680000000000	0	0.135447237920157
0.751610000000000	0	0.0411859758176765
0.760540000000000	0	0.0109558700754080
0.769470000000000	0	0
0.778400000000000	0	0
0.787330000000000	0	0
0.796260000000000	0	0
0.805190000000000	0	0
0.814120000000000	0	0
0.823050000000000	0	0
0.831980000000000	0	0
0.840910000000000	0	0
0.849840000000000	0	0
0.858770000000000	0	0
0.867700000000000	0	0
0.876630000000000	0	0
0.885560000000000	0	0
0.894490000000000	0	0
0.903420000000000	0	0
0.912350000000000	0	0
0.921280000000000	0	0
0.930210000000000	0	0
0.939140000000000	0	0
0.948070000000000	0	0
0.957000000000000	0.0559910414333714	0
